Atomicity and Abstraction for Cross-Blockchain Interactions

A blockchain facilitates secure and atomic transactions between mutually untrusting parties on that chain. Today, there are multiple blockchains with differing interfaces and security properties. Programming in this multi-blockchain world is hindered by the lack of general and convenient abstractions for cross-chain communication and computation. Current cross-chain communication bridges have varied and low-level interfaces, making it difficult to develop portable applications. Current methods for multi-chain atomic transactions are limited in scope to cryptocurrency swaps. This work addresses these issues. We first define a uniform, high-level interface for communication between chains. Building on this interface, we formulate a protocol that guarantees atomicity for general transactions whose operations may span several chains. We formulate and prove the desired correctness and security properties of these protocols. Our prototype implementation is built using the LayerZero cross-chain bridge. Experience with this implementation shows that the new abstractions considerably simplify the design and implementation of multi-chain transactions. Experimental evaluation with multi-chain swap transactions demonstrates performance comparable to that of custom-built implementations.

==> outline.txt <==
Title: Atomicity and Abstraction in Cross-Blockchain Communications


1. Introduction
  + What problem are we solving? Why is it important? Who would care? 
       ++ Multiple blockchains, leading to fragmentation. Difficult to operate with information that resides on different chains.
       ++ Current cross-chain bridges offer varied, low-level interfaces, further complicating programming. [Point to error we discovered in LayerZero]
       ++ Atomicity is restricted to crypto swaps, useful but narrow
       ++ There is a need for cross-blockchain communication and computation mechanisms that operate at a high level of abstraction.

  + What is the new insight?
       ++ We propose (1) a uniform, high-level interface for pairwise blockchain communication, and (2) a general, multi-blockchain transaction protocol
       ++ We have implemented both in Solidity on LayerZero. We have experiments. And have formal analysis and guarantees.


	     
2. Background
   + Blockchains. Key properties: append-only, immutability, transparent. Atomicity on a single blockchain. Trust. Robustness to machine failures.
   + Cross-chain communication bridges. Finality property. trusted/trustless. Hacked for significant losses (list a few attacks). Variety of mechanisms [LayerZero and IBC have different interfaces] with low-level interfaces complicating programming and hindering portability of cross-chain smart contracts.
   + Atomic swaps, useful but limited transaction capability. Limited in two ways: functionality (only swaps) and multiplicity (only pair of chains). Mention Herlihy's extension to multi-chain swaps.


3. An Abstract Communication Interface
   + notify
   + notify-with-acknowledgement
   + remote-call

   + Define operation interface.
   + Show how each communication function is implemented with a cross-chain bridge.
   + State and prove guarantees on correctness and security (the proofs must rely on Finality).


4. Atomic Cross-Chain Transactions

   + State question in general terms. Why are such transactions useful? Who would care?
   + Define transaction structure.
   + List assumptions on contracts & chains (e.g., ability to checkpoint and lock)
   + Sketch two-phase method, explain how it differs from standard two-phase commit in databases.
   + Give detailed two-phase method, sketch how the abstract lock/unlock/checkpoint operations can be implemented [especially in Solidity/Ethereum]
   + State and prove key correctness and security properties (termination, linearizable, atomicity, robustness to semantic and machine failures, robustness to lack of trust)


5. Implementation and Experiments

   + Describe/sketch implementation in Solidity
   + Formulate goal of experiments (i.e., why are we doing an experiment? what hypotheses are we testing?) 
    > show that these algorithms can be implemented in current blockchains & bridges
    > compare to state of the art to show that overhead [both time and gas cost] of the general scheme is not high
    > show that one can express current swaps in our general setting
   + Describe experimental setup
   + Results and discussion/analysis of results

6. Related work and Discussion
   + Describe related work (existing libraries & tools, academic papers)
   + What next? Discuss.


Bibliography
   

   
   
   
	
	  
	

